Information geometry of operator scaling

Matrix scaling is a classical problem with a wide range of applications. It is known that the Sinkhorn algorithm for matrix scaling is interpreted as alternating e-projections from the viewpoint of classical information geometry. Recently, a generalization of matrix scaling to completely positive maps called operator scaling has been found to appear in various fields of mathematics and computer science, and the Sinkhorn algorithm has been extended to operator scaling. In this study, the operator Sinkhorn algorithm is studied from the viewpoint of quantum information geometry through the Choi representation of completely positive maps. The operator Sinkhorn algorithm is shown to coincide with alternating e-projections with respect to the symmetric logarithmic derivative metric, which is a Riemannian metric on the space of quantum states relevant to quantum estimation theory. Other types of alternating e-projections algorithms are also provided by using different information geometric structures on the positive definite cone.

==> experiments/convergence.csv <==
0.0328958040737094,0.0348539759656879
0.0270792879244034,0.0251881932502889
0.00186697848791457,0.00165067228070393
0.000155333979895067,0.000110778107039451
1.36083108403421e-05,7.59535158997105e-06
1.21510444634318e-06,5.33523256767583e-07
1.09679780677985e-07,3.85039935814003e-08
9.97604768836124e-09,2.87871002187025e-09
9.12572861829501e-10,2.43303519146079e-10
8.38371900018457e-11,4.29889944923081e-11
7.72674136282467e-12,2.73842493300636e-11
7.13821642561786e-13,2.6133397764487e-11
6.60614215505126e-14,2.60095902064802e-11
6.12167219587846e-15,2.60277911030058e-11
5.67815082761491e-16,2.60116243255436e-11
5.27045718788302e-17,2.60006259491566e-11
4.89455232165588e-18,2.6025755721593e-11
4.54715881732785e-19,2.6010126593152e-11
4.22559771564143e-20,2.59469978600518e-11
3.9275762452867e-21,2.60066498623319e-11
3.65084946043292e-22,2.60277970025464e-11
3.39352378388313e-23,2.59503485706253e-11
3.15742253517694e-24,2.60180625258229e-11
2.94143866142911e-25,2.60157789024266e-11
2.73476783630894e-26,2.60278139607734e-11
2.55777056605773e-27,2.59883757627953e-11
2.43218191353673e-28,2.60203699261385e-11
1.84875379118846e-29,2.60013347724787e-11
1.0069273974351e-30,2.59266728716936e-11
2.07846291786915e-30,2.59953234195418e-11
9.75273376180559e-31,2.60017894933316e-11
2.23425113798967e-31,2.60275678855419e-11
3.53774395652285e-31,2.59216215062007e-11
1.09971262923709e-31,2.60165587370172e-11
2.3359212867467e-31,2.59905590324599e-11
2.14048233171031e-30,2.60050146092951e-11
3.58033607530037e-31,2.60215097176181e-11
2.09656956249314e-31,2.60166132341526e-11
1.1335077763152e-31,2.60270991407412e-11
8.34078461963296e-31,2.60262300896657e-11
1.27266901200879e-30,2.5941905325968e-11
1.57336367072131e-30,2.60011097499759e-11
1.41480076105386e-30,2.59902603320709e-11
4.2799501155884e-31,2.60223490864369e-11
3.7288281960634e-31,2.59537440431578e-11
1.15934936181122e-31,2.60169840365887e-11
3.50110356863146e-31,2.59801524483661e-11
4.25841325033276e-31,2.59778852309404e-11
1.00431271964414e-30,2.60262519340057e-11
7.53488562044353e-31,2.59778126722668e-11
2.12819093095775e-30,2.5936236664501e-11
7.5664303113472e-31,2.59783056004085e-11
4.23902172801483e-31,2.6019030257921e-11
9.03602855294579e-31,2.60212701132888e-11
2.46356967580321e-31,2.60306198929321e-11
4.24006898504598e-31,2.60282902901179e-11
6.07150947481101e-31,2.59488429057592e-11
2.0195903763283e-31,2.59861841039882e-11
9.19188597470676e-31,2.59960732740895e-11
2.35388832208192e-31,2.60030507519251e-11
4.90342488194584e-31,2.60240524844752e-11
2.33356768618683e-31,2.602653202002e-11
1.07729382624604e-31,2.60223723517959e-11
1.08532997175869e-31,2.59419936650562e-11
8.90041294490733e-31,2.60288755059523e-11
9.08799921263365e-31,2.60254923716056e-11
9.8599563908176e-31,2.60056841104759e-11
3.45514763288011e-31,2.60139290674394e-11
1.16429517169491e-31,2.59570124450479e-11
8.51748253301583e-33,2.59548891836213e-11
1.34924358631711e-31,2.60291452897917e-11
3.5776122122876e-31,2.60171294005234e-11
5.8331786766294e-31,2.59934019296204e-11
2.01808521834191e-30,2.599049281954e-11
6.74951479498129e-32,2.59739799890405e-11
3.00614182995122e-30,2.60182389068749e-11
2.42789900908719e-31,2.60301093190123e-11
1.08903546597207e-31,2.60290124081844e-11
6.70442136721043e-30,2.60158546493235e-11
2.53380926353482e-30,2.59713424093899e-11
2.63559968421738e-30,2.60120412549866e-11
2.89905382988338e-31,2.60287981157771e-11
1.05340069012258e-30,2.60095549701501e-11
1.12087394308809e-31,2.60271396657994e-11
4.35085754570602e-31,2.60132516821424e-11
1.16137649643735e-31,2.60199642138767e-11
1.08587904686541e-31,2.60101984255237e-11
4.91685288625719e-31,2.59523896884883e-11
1.98170090396284e-31,2.60189282765817e-11
1.97828064502393e-30,2.60167823731854e-11
4.97204610423619e-31,2.60286428192139e-11
1.1093168732428e-30,2.60070277756968e-11
3.73355413631875e-31,2.60167324667856e-11
4.86836766272858e-31,2.60239759651173e-11
4.84492632323131e-31,2.59439985236594e-11
1.08853002222709e-31,2.5917267470989e-11
4.83100544021457e-31,2.59644837823626e-11
4.84378755913873e-31,2.59208378492224e-11
1.97805813088176e-31,2.60213503688254e-11
1.0867324746832e-31,2.60014678066867e-11
1.09350931795903e-31,2.60156471801775e-11
9.01873315962347e-31,2.60068707962326e-11
2.11203354518279e-31,2.60235415007128e-11
1.97822573062745e-30,2.59367251920964e-11
4.96193494247614e-31,2.59677710167503e-11
4.31240139678319e-31,2.6006259313163e-11
1.21239098352192e-31,2.6028515883148e-11
3.48200399005265e-31,2.59941710686768e-11
2.90731979509269e-33,2.60277323329412e-11
1.08755517069231e-31,2.59761071215034e-11
8.19259428577653e-31,2.59775606889864e-11
4.25881563043397e-31,2.60204975370986e-11
1.96069103933395e-30,2.59840214899917e-11
3.46247036668201e-31,2.59518406413425e-11
2.34850271638755e-31,2.59796788076653e-11
2.32658763300529e-31,2.60150190802115e-11
2.32658488195211e-31,2.59295373592651e-11
2.32658398820598e-31,2.60066772559904e-11
2.32658369785095e-31,2.59357906207574e-11
2.32658360352209e-31,2.60204217576294e-11
2.32658357287709e-31,2.60143546809712e-11
2.32658356292131e-31,2.60127734092316e-11
2.32658355968694e-31,2.59758338953983e-11
2.32658355863618e-31,2.60276285467403e-11
2.32658355829481e-31,2.59701742696425e-11
2.32658355818391e-31,2.60186047325989e-11
2.32658355814788e-31,2.60183935290444e-11
2.32658355813617e-31,2.59643241521117e-11
2.32658355813237e-31,2.60000024373244e-11
2.32658355813114e-31,2.60199560752804e-11
2.32658355813074e-31,2.59645450198646e-11
2.32658355813061e-31,2.59910688947327e-11
2.32658355813056e-31,2.60279857908336e-11
2.32658355813055e-31,2.59501344791889e-11
2.32658355813055e-31,2.60122698044378e-11
2.32658355813054e-31,2.60219266418877e-11
2.32658355813054e-31,2.60090097758797e-11
2.32658355813054e-31,2.59526985723302e-11
2.32658355813054e-31,2.60133281067429e-11
2.32658355813054e-31,2.60247060337746e-11
2.32658355813054e-31,2.60012113986368e-11
2.32658355813054e-31,2.59618142880764e-11
2.32658355813054e-31,2.59172890653395e-11
2.32658355813054e-31,2.60101728875508e-11
2.32658355813054e-31,2.59797307413091e-11
2.32658355813054e-31,2.60052344284916e-11
2.32658355813054e-31,2.59928248962291e-11
2.32658355813054e-31,2.60049104976265e-11
2.32658355813054e-31,2.59785846027592e-11
2.32658355813054e-31,2.59443058446867e-11
2.32658355813054e-31,2.59893118609332e-11
2.32658355813054e-31,2.59336094121527e-11
2.32658355813054e-31,2.60209112823917e-11
2.32658355813054e-31,2.60249669554749e-11
2.32658355813054e-31,2.60160973596364e-11
2.32658355813054e-31,2.60006582380703e-11
2.32658355813054e-31,2.60035826300572e-11
2.32658355813054e-31,2.59909797647731e-11
2.32658355813054e-31,2.6016752479439e-11
2.32658355813054e-31,2.59903252135643e-11
2.32658355813054e-31,2.5936479344427e-11
2.32658355813054e-31,2.60225200966078e-11
2.32658355813054e-31,2.60247723671806e-11
2.32658355813054e-31,2.60200475759549e-11
2.32658355813054e-31,2.5943234703582e-11
2.32658355813054e-31,2.60165439519514e-11
2.32658355813054e-31,2.6012557364927e-11
2.32658355813054e-31,2.59565762835413e-11
2.32658355813054e-31,2.60261017078405e-11
2.32658355813054e-31,2.59896090388903e-11
2.32658355813054e-31,2.60188344549586e-11
2.32658355813054e-31,2.60172155193522e-11
2.32658355813054e-31,2.60157838550688e-11
2.32658355813054e-31,2.59914061061241e-11
2.32658355813054e-31,2.60095979064883e-11
2.32658355813054e-31,2.60061676827072e-11
2.32658355813054e-31,2.59847931589076e-11
2.32658355813054e-31,2.59991626211164e-11
2.32658355813054e-31,2.60113951530206e-11
2.32658355813054e-31,2.60172649723352e-11
2.32658355813054e-31,2.5973070572567e-11
2.32658355813054e-31,2.5916877648351e-11
2.32658355813054e-31,2.59521870795953e-11
2.32658355813054e-31,2.60187589160685e-11
2.32658355813054e-31,2.60161950827306e-11
2.32658355813054e-31,2.59571059704926e-11
2.32658355813054e-31,2.6023463849235e-11
2.32658355813054e-31,2.5990114543928e-11
2.32658355813054e-31,2.59523245852165e-11
2.32658355813054e-31,2.60177886537299e-11
2.32658355813054e-31,2.59371905351876e-11
2.32658355813054e-31,2.59867188900464e-11
2.32658355813054e-31,2.59549461559656e-11
2.32658355813054e-31,2.59432529614707e-11
2.32658355813054e-31,2.60151327291896e-11
2.32658355813054e-31,2.5949509858347e-11
2.32658355813054e-31,2.60009834174055e-11
2.32658355813054e-31,2.6011191085866e-11
2.32658355813054e-31,2.60102440435048e-11
2.32658355813054e-31,2.6010226995918e-11


==> experiments/diff_BS.csv <==
-12.041,0.66651
-11.74,0.66566
-11.439,0.66467
-11.138,0.6649
-10.837,0.66515
-10.536,0.66518
-10.235,0.66521
-9.934,0.66518
-9.633,0.66518
-9.3319,0.66519
-9.0309,0.66519
-8.7299,0.66519
-8.4288,0.66519
-8.1278,0.66519
-7.8268,0.66519
-7.5257,0.66519
-7.2247,0.66519
-6.9237,0.66519
-6.6227,0.66519
-6.3216,0.66519
-6.0206,0.66519
-5.7196,0.66519
-5.4185,0.66519
-5.1175,0.66519
-4.8165,0.66519
-4.5154,0.66519
-4.2144,0.66519
-3.9134,0.66519
-3.6124,0.6652
-3.3113,0.66525
-3.0103,0.66543
-2.7093,0.66615
-2.4082,0.66906
-2.1072,0.68087
-1.8062,0.73104
-1.5051,1.0074


==> experiments/diff_Renyi.csv <==
-12.041,-0.016087
-11.74,-0.017649
-11.439,-0.014686
-11.138,-0.013953
-10.837,-0.013883
-10.536,-0.014097
-10.235,-0.014021
-9.934,-0.014075
-9.633,-0.014088
-9.3319,-0.014083
-9.0309,-0.014079
-8.7299,-0.014079
-8.4288,-0.01408
-8.1278,-0.01408
-7.8268,-0.01408
-7.5257,-0.01408
-7.2247,-0.01408
-6.9237,-0.01408
-6.6227,-0.01408
-6.3216,-0.01408
-6.0206,-0.01408
-5.7196,-0.01408
-5.4185,-0.01408
-5.1175,-0.01408
-4.8165,-0.01408
-4.5154,-0.01408
-4.2144,-0.01408
-3.9134,-0.014079
-3.6124,-0.014076
-3.3113,-0.014062
-3.0103,-0.014008
-2.7093,-0.013789
-2.4082,-0.01291
-2.1072,-0.0093201
-1.8062,0.0063887
-1.5051,0.10873


==> experiments/diff_measured.csv <==
-12.041,-0.077515
-11.74,-0.077332
-11.439,-0.077515
-11.138,-0.077347
-10.837,-0.077366
-10.536,-0.077332
-10.235,-0.077353
-9.934,-0.077348
-9.633,-0.077348
-9.3319,-0.07735
-9.0309,-0.07735
-8.7299,-0.07735
-8.4288,-0.077349
-8.1278,-0.077349
-7.8268,-0.077349
-7.5257,-0.077349
-7.2247,-0.077349
-6.9237,-0.077349
-6.6227,-0.077349
-6.3216,-0.077349
-6.0206,-0.077349
-5.7196,-0.077349
-5.4185,-0.077349
-5.1175,-0.077349
-4.8165,-0.077349
-4.5154,-0.077349
-4.2144,-0.077349
-3.9134,-0.077349
-3.6124,-0.077347
-3.3113,-0.077341
-3.0103,-0.077315
-2.7093,-0.077211
-2.4082,-0.076793
-2.1072,-0.075102
-1.8062,-0.068001
-1.5051,-0.031945


==> experiments/diff_riccati.csv <==
-12.041,-0.084976
-11.74,-0.085609
-11.439,-0.085018
-11.138,-0.085207
-10.837,-0.085244
-10.536,-0.085207
-10.235,-0.08521
-9.934,-0.085233
-9.633,-0.085233
-9.3319,-0.085234
-9.0309,-0.085233
-8.7299,-0.085233
-8.4288,-0.085233
-8.1278,-0.085233
-7.8268,-0.085233
-7.5257,-0.085233
-7.2247,-0.085233
-6.9237,-0.085233
-6.6227,-0.085233
-6.3216,-0.085233
-6.0206,-0.085233
-5.7196,-0.085233
-5.4185,-0.085233
-5.1175,-0.085233
-4.8165,-0.085233
-4.5154,-0.085233
-4.2144,-0.085233
-3.9134,-0.085233
-3.6124,-0.085231
-3.3113,-0.085226
-3.0103,-0.085205
-2.7093,-0.085122
-2.4082,-0.084788
-2.1072,-0.083445
-1.8062,-0.077944
-1.5051,-0.055367


==> experiments/logcap.csv <==
0.69278,0.66083
0.64681,0.63619
0.57248,0.5188
0.67749,0.55064
0.87154,0.75681
1.0742,0.70939
1.3727,0.54822
1.1079,0.5421
2.64,1.6829
0.38207,0.33236
0.33815,0.3295
0.34394,0.32064
0.51389,0.47746
1.7401,1.1576
1.0675,0.91711
0.84431,0.71829
1.4299,0.8126
0.71462,0.62877
0.76513,0.61732
0.29156,0.27389
1.2271,0.64047
1.0305,0.60323
1.9581,1.2718
0.71,0.60906
1.1018,0.53804
0.81096,0.68895
0.36949,0.2923
0.60247,0.52852
1.1126,0.87579
0.5448,0.50812


==> experiments/logcap_BS.csv <==
0.91984,0.66083
0.67059,0.63619
1.1293,0.5188
1.285,0.55064
3.2945,0.75681
2.2265,0.70939
4.6364,0.54822
5.3513,0.5421
4.9264,1.6829
0.69226,0.33236
0.58618,0.3295
0.41685,0.32064
0.83001,0.47746
3.659,1.1576
1.8584,0.91711
1.2777,0.71829
3.2895,0.8126
0.94199,0.62877
3.0268,0.61732
0.34089,0.27389
3.6857,0.64047
3.6471,0.60323
3.3072,1.2718
1.0093,0.60906
3.3241,0.53804
1.1266,0.68895
0.60732,0.2923
1.7927,0.52852
1.8811,0.87579
0.64327,0.50812


==> experiments/logcap_Renyi.csv <==
0.55446,0.66083
0.54822,0.63619
0.47243,0.5188
0.51016,0.55064
0.63636,0.75681
0.59641,0.70939
0.4782,0.54822
0.47442,0.5421
1.479,1.6829
0.3069,0.33236
0.3041,0.3295
0.29683,0.32064
0.42349,0.47746
0.89544,1.1576
0.73501,0.91711
0.60253,0.71829
0.68422,0.8126
0.53701,0.62877
0.5329,0.61732
0.25753,0.27389
0.54138,0.64047
0.51628,0.60323
1.0195,1.2718
0.5304,0.60906
0.47984,0.53804
0.58861,0.68895
0.27714,0.2923
0.46402,0.52852
0.72724,0.87579
0.4685,0.50812


==> experiments/logcap_measured.csv <==
0.66597,0.66083
0.6376,0.63619
0.52401,0.5188
0.56248,0.55064
0.78326,0.75681
0.80239,0.70939
0.9375,0.54822
0.70114,0.5421
2.3468,1.6829
0.34103,0.33236
0.3301,0.3295
0.32264,0.32064
0.48406,0.47746
1.3476,1.1576
0.96764,0.91711
0.74504,0.71829
1.1857,0.8126
0.64122,0.62877
0.67422,0.61732
0.27449,0.27389
0.83028,0.64047
0.71912,0.60323
1.6981,1.2718
0.63172,0.60906
0.76344,0.53804
0.71004,0.68895
0.30027,0.2923
0.53829,0.52852
0.94295,0.87579
0.51124,0.50812


==> experiments/logcap_riccati.csv <==
0.66303,0.66083
0.63633,0.63619
0.52084,0.5188
0.55072,0.55064
0.7618,0.75681
0.70813,0.70939
0.55043,0.54822
0.53357,0.5421
1.7211,1.6829
0.33808,0.33236
0.32994,0.3295
0.32176,0.32064
0.47738,0.47746
1.1534,1.1576
0.91728,0.91711
0.72829,0.71829
0.8228,0.8126
0.63425,0.62877
0.61853,0.61732
0.274,0.27389
0.66179,0.64047
0.60412,0.60323
1.2892,1.2718
0.62185,0.60906
0.53445,0.53804
0.68868,0.68895
0.29581,0.2923
0.52692,0.52852
0.87488,0.87579
0.50875,0.50812

